Actively Seeking and Learning from Live Data

One of the key limitations of traditional machine learning methods is their requirement for training data that exemplifies all the information to be learned. This is a particular problem for visual question answering methods, which may be asked questions about virtually anything. The approach we propose is a step toward overcoming this limitation by searching for the information required at test time. The resulting method dynamically utilizes data from an external source, such as a large set of questions/answers or images/captions. Concretely, we learn a set of base weights for a simple VQA model, that are specifically adapted to a given question with the information specifically retrieved for this question. The adaptation process leverages recent advances in gradient-based meta learning and contributions for efficient retrieval and cross-domain adaptation. We surpass the state-of-the-art on the VQA-CP v2 benchmark and demonstrate our approach to be intrinsically more robust to out-of-distribution test data. We demonstrate the use of external non-VQA data using the MS COCO captioning dataset to support the answering process. This approach opens a new avenue for open-domain VQA systems that interface with diverse sources of data.

==> 121928.txt <==
What are two men cutting         

==> 121928_1_supp-8.txt <==
What is man cutting pizza with~? knife

==> 121928_2_supp-8.txt <==
What object are all four men holding~? knife

==> 121928_3_supp-8.txt <==
What are men doing~? cutting cake

==> 121928_4_supp-8.txt <==
What is this man cutting~? cake

==> 121928_5_supp-8.txt <==
What are men doing~? cutting cake

==> 121928_6_supp-8.txt <==
What is woman cutting~? cake

==> 121928_ans0.txt <==
cake


==> 121928_ans1.txt <==
\ansScore{0.18876} \ansWord{knife}
\ansScore{0.18683} \ansWord{cake}
\ansScore{0.068891} \ansWord{candles}
\ansScore{0.063555} \ansWord{frosting}
\ansScore{0.047687} \ansWord{cutting cake}


==> 121928_ans2.txt <==
\ansScore{0.33097} \ansWord{cake}
\ansScore{0.048007} \ansWord{cutting cake}
\ansScore{0.025885} \ansWord{yes}
\ansScore{0.013815} \ansWord{nothing}
\ansScore{0.0091457} \ansWord{knife}


==> 157234.txt <==
What utensil is in girl is hand       

==> 157234_1_supp-1.txt <==
Girl pulling up a spoonful of cheesy casserole stands.

==> 157234_1_supp-8.txt <==
Which utensil is left on plate~? knife

==> 157234_2_supp-1.txt <==
Girl standing at the kitchen counter holding a spoon.

==> 157234_2_supp-8.txt <==
What hand is she holding scissors with~? right

==> 157234_3_supp-1.txt <==
Woman and girl with plates of cakes and rolls.

==> 157234_3_supp-8.txt <==
What utensil is lying on dinner plate~? knife

==> 157234_4_supp-1.txt <==
Girl with a giant platter of food.

==> 157234_4_supp-8.txt <==
What is he holding in his hand~? spoon

==> 157234_5_supp-1.txt <==
Girl wearing a bow in her hair with her brother brushing.

==> 157234_5_supp-8.txt <==
What is lady holding in her hand~? fork

==> 157234_6_supp-1.txt <==
Boy and girl sitting at a dinner table and both pointing.

==> 157234_6_supp-8.txt <==
Is hand left or right~? right

==> 157234_ans0.txt <==
fork


==> 157234_ans1.txt <==
\ansScore{0.33752} \ansWord{fork}
\ansScore{0.23804} \ansWord{spoon}
\ansScore{0.19263} \ansWord{knife}
\ansScore{0.078808} \ansWord{right}
\ansScore{0.057182} \ansWord{fork and knife}


==> 157234_ans2.txt <==
\ansScore{0.85048} \ansWord{pizza}
\ansScore{0.47282} \ansWord{knife}
\ansScore{0.46865} \ansWord{fork}
\ansScore{0.17347} \ansWord{fork and knife}
\ansScore{0.13716} \ansWord{plate}


==> 238668.txt <==
What is horse in background doing        

==> 238668_1_supp-1.txt <==
Adult black horse and young brown horse interacting.

==> 238668_1_supp-8.txt <==
What is this horse doing~? walking

==> 238668_2_supp-1.txt <==
Horses in a grassy field with trees in the background.

==> 238668_2_supp-8.txt <==
What is big horse doing~? running

==> 238668_3_supp-1.txt <==
Horse running in a grassy field in an enclosed area.

==> 238668_3_supp-8.txt <==
What is big horse doing~? standing

==> 238668_4_supp-1.txt <==
Horse eating a hay stack.

==> 238668_4_supp-8.txt <==
What is front horse doing~? standing

==> 238668_5_supp-1.txt <==
Brown horse standing on dirt in a grass field.

==> 238668_5_supp-8.txt <==
What is horse doing~? standing

==> 238668_6_supp-1.txt <==
A giraffe in the forefront and a zebra in the background.

==> 238668_6_supp-8.txt <==
What is horse doing~? grazing

==> 238668_ans0.txt <==
eating


==> 238668_ans1.txt <==
\ansScore{0.68201} \ansWord{standing}
\ansScore{0.18142} \ansWord{grazing}
\ansScore{0.11674} \ansWord{walking}
\ansScore{0.07164} \ansWord{looking}
\ansScore{0.033706} \ansWord{running}


==> 238668_ans2.txt <==
\ansScore{0.41728} \ansWord{grazing}
\ansScore{0.16035} \ansWord{running}
\ansScore{0.14853} \ansWord{standing}
\ansScore{0.096182} \ansWord{eating}
\ansScore{0.079345} \ansWord{walking}


==> 255236.txt <==
What is he holding in his hands       

==> 255236_1_supp-1.txt <==
Man standing podium holding controller.

==> 255236_1_supp-8.txt <==
What is person holding~? laptop

==> 255236_2_supp-1.txt <==
Man holding trays food eat.

==> 255236_2_supp-8.txt <==
What is man holding on his lap~? laptop

==> 255236_3_supp-1.txt <==
Young boy girl playing girl holding white.

==> 255236_3_supp-8.txt <==
What is she holding in her left hand~? laptop

==> 255236_4_supp-1.txt <==
Man standing man sitting foot stool holding.

==> 255236_4_supp-8.txt <==
What is man holding~? laptop

==> 255236_5_supp-1.txt <==
Kid sitting floor holding game controller.

==> 255236_5_supp-8.txt <==
What is he holding in his hands~? mouse

==> 255236_6_supp-8.txt <==
What is woman holding on her lap~? computer

==> 255236_ans0.txt <==
pen


==> 255236_ans1.txt <==
\ansScore{0.15306} \ansWord{computer}
\ansScore{0.12075} \ansWord{laptop}
\ansScore{0.032404} \ansWord{mouse}
\ansScore{0.027555} \ansWord{books}
\ansScore{0.026502} \ansWord{nothing}


==> 255236_ans2.txt <==
\ansScore{0.54621} \ansWord{laptop}
\ansScore{0.13424} \ansWord{computer}
\ansScore{0.063283} \ansWord{keyboard}
\ansScore{0.053736} \ansWord{nothing}
\ansScore{0.045053} \ansWord{mouse}


==> 274089.txt <==
What color is tablecloth          

==> 274089_1_supp-1.txt <==
A bowl of broccoli and pasta sit on a checkered tablecloth.

==> 274089_1_supp-8.txt <==
What color is tablecloth~? checkered

==> 274089_2_supp-1.txt <==
Half-eaten food and beer on a patterned tablecloth.

==> 274089_2_supp-8.txt <==
What color is tablecloth~? green

==> 274089_3_supp-1.txt <==
Plates of food on a red tablecloth.

==> 274089_3_supp-8.txt <==
What two colors are tablecloth~? red and white

==> 274089_4_supp-1.txt <==
Colorful plate of appetizers on a white linen tablecloth.

==> 274089_4_supp-8.txt <==
What pattern is on tablecloth~? checkered

==> 274089_5_supp-1.txt <==
Sandwich for halloween on a tablecloth covered table.

==> 274089_5_supp-8.txt <==
What color is tablecloth~? green and white

==> 274089_6_supp-1.txt <==
Restaurant sandwich platter on a plaid tablecloth.

==> 274089_6_supp-8.txt <==
What color is tablecloth~? green

==> 274089_ans0.txt <==
green and red


==> 274089_ans1.txt <==
\ansScore{0.47814} \ansWord{plaid}
\ansScore{0.34083} \ansWord{red and white}
\ansScore{0.29792} \ansWord{green}
\ansScore{0.18106} \ansWord{checkered}
\ansScore{0.1607} \ansWord{green and white}


==> 274089_ans2.txt <==
\ansScore{0.62793} \ansWord{red and white}
\ansScore{0.46596} \ansWord{checkered}
\ansScore{0.45956} \ansWord{plaid}
\ansScore{0.16238} \ansWord{green}
\ansScore{0.095429} \ansWord{black and white}


==> 274379.txt <==
What is this man is name        

==> 274379_1_supp-1.txt <==
Man glasses posing cat

==> 274379_1_supp-8.txt <==
Why is man on left sleepy ~? unknown

==> 274379_2_supp-1.txt <==
Man wearing shirt tie

==> 274379_2_supp-8.txt <==
What sign is near man ~? unknown

==> 274379_3_supp-1.txt <==
Man making surprised face giant teddy bear

==> 274379_3_supp-8.txt <==
What street is man on ~? unknown

==> 274379_4_supp-1.txt <==
Man donut standing poster homer simpson

==> 274379_4_supp-8.txt <==
Is this person man or woman ~? man

==> 274379_5_supp-1.txt <==
Man hitting tennis ball tennis racquet

==> 274379_5_supp-8.txt <==
Is it man or woman with car ~? man

==> 274379_6_supp-1.txt <==
Man conversation cell phone

==> 274379_6_supp-8.txt <==
What color is man is boxers ~? unknown

==> 274379_ans0.txt <==
unknown


==> 274379_ans1.txt <==
\ansScore{0.055264} \ansWord{unknown}
\ansScore{0.045223} \ansWord{man}
\ansScore{0.044684} \ansWord{obama}
\ansScore{0.033961} \ansWord{not possible}
\ansScore{0.033404} \ansWord{don't know}


==> 274379_ans2.txt <==
\ansScore{0.15407} \ansWord{unknown}
\ansScore{0.11765} \ansWord{none}
\ansScore{0.052125} \ansWord{don't know}
\ansScore{0.050754} \ansWord{bob}
\ansScore{0.037225} \ansWord{nothing}


==> 31347.txt <==
What side dish appears in bowl        

==> 31347_1_supp-8.txt <==
What is in bowl~? soup

==> 31347_2_supp-8.txt <==
What is on dish~? soup

==> 31347_3_supp-8.txt <==
What is in black bowl~? soup

==> 31347_4_supp-8.txt <==
What is in bowl~? soup

==> 31347_5_supp-8.txt <==
What is in bowl~? soup

==> 31347_6_supp-8.txt <==
What is in bowl~? soup

==> 31347_ans0.txt <==
salad


==> 31347_ans1.txt <==
\ansScore{0.55294} \ansWord{pizza}
\ansScore{0.099628} \ansWord{none}
\ansScore{0.091616} \ansWord{soup}
\ansScore{0.05926} \ansWord{salad}
\ansScore{0.056038} \ansWord{vegetables}


==> 31347_ans2.txt <==
\ansScore{0.30368} \ansWord{soup}
\ansScore{0.095881} \ansWord{salad}
\ansScore{0.08937} \ansWord{tomatoes}
\ansScore{0.089271} \ansWord{beans}
\ansScore{0.05891} \ansWord{none}


==> 355319.txt <==
What color is nose of plane        

==> 355319_1_supp-1.txt <==
Older air plane parked under a bridge.

==> 355319_1_supp-8.txt <==
What is main color of plane~? white

==> 355319_2_supp-1.txt <==
Red, yellow, blue, and white plane parked on concrete.

==> 355319_2_supp-8.txt <==
What color is this plane~? gray

==> 355319_3_supp-1.txt <==
Big blue air plane parked with people.

==> 355319_3_supp-8.txt <==
What color is plane~? gray

==> 355319_4_supp-1.txt <==
Plane sitting on a runway at an airport.

==> 355319_4_supp-8.txt <==
What main color of this plane~? white

==> 355319_5_supp-1.txt <==
Air force plane sitting on tarmac with propellers.

==> 355319_5_supp-8.txt <==
What color is kitten is nose~? pink

==> 355319_6_supp-1.txt <==
White plane sitting on a runway.

==> 355319_6_supp-8.txt <==
What color is this cat is nose~? pink

==> 355319_ans0.txt <==
red


==> 355319_ans1.txt <==
\ansScore{0.39805} \ansWord{red}
\ansScore{0.39021} \ansWord{white}
\ansScore{0.12401} \ansWord{black}
\ansScore{0.056646} \ansWord{gray}
\ansScore{0.051273} \ansWord{pink}


==> 355319_ans2.txt <==
\ansScore{0.77553} \ansWord{white}
\ansScore{0.16476} \ansWord{red}
\ansScore{0.066215} \ansWord{black}
\ansScore{0.059858} \ansWord{gray}
\ansScore{0.031482} \ansWord{silver}


==> 357499.txt <==
Are all of these people friends        

==> 357499_1_supp-1.txt <==
People riding skateboards down the street.

==> 357499_1_supp-8.txt <==
Is there tram to west of where people are~? no

==> 357499_2_supp-1.txt <==
Large group of smiling people raising their hands.

==> 357499_2_supp-8.txt <==
Are there any people visible in this picture apart from main group~? yes

==> 357499_3_supp-1.txt <==
Group people riding skis on snow.

==> 357499_3_supp-8.txt <==
Are people competing~? no

==> 357499_4_supp-1.txt <==
Bunch of people with skis ride on snow.

==> 357499_4_supp-8.txt <==
Are these people on beach~? no

==> 357499_5_supp-1.txt <==
People gathered in front of a government building flying kites.

==> 357499_5_supp-8.txt <==
Are these people tourists~? yes

==> 357499_6_supp-1.txt <==
Group of people skiing on snow.

==> 357499_6_supp-8.txt <==
Are these people part of team~? yes

==> 357499_ans0.txt <==
yes


==> 357499_ans1.txt <==
\ansScore{0.73805} \ansWord{yes}
\ansScore{0.70261} \ansWord{no}
\ansScore{0.0046246} \ansWord{unknown}
\ansScore{0.0017436} \ansWord{family}
\ansScore{0.0015673} \ansWord{can't tell}


==> 357499_ans2.txt <==
\ansScore{0.38144} \ansWord{lot}
\ansScore{0.22806} \ansWord{many}
\ansScore{0.073588} \ansWord{100}
\ansScore{0.070434} \ansWord{all}
\ansScore{0.040123} \ansWord{50}


==> 388099.txt <==
What is child running on top of       

==> 388099_1_supp-1.txt <==
Man and child flying a kite in a field.

==> 388099_1_supp-8.txt <==
What is child riding~? nothing

==> 388099_2_supp-1.txt <==
Small dog running up truck.

==> 388099_2_supp-8.txt <==
What object is in chair with child~? umbrella

==> 388099_3_supp-1.txt <==
Person in black uniform running with a soccer ball.

==> 388099_3_supp-8.txt <==
What is wrong with this child~? nothing

==> 388099_4_supp-1.txt <==
Dog running in a park with a frisbee in his mouth.

==> 388099_4_supp-8.txt <==
What will keep any rain off this child~? umbrella

==> 388099_5_supp-1.txt <==
Small child on a street with a stop sign.

==> 388099_5_supp-8.txt <==
What is giraffe running across~? grass

==> 388099_6_supp-1.txt <==
Children running and playing with kites in a park area.

==> 388099_6_supp-8.txt <==
What is child on right dressed up as~? nothing

==> 388099_ans0.txt <==
leaves


==> 388099_ans1.txt <==
\ansScore{0.38634} \ansWord{umbrella}
\ansScore{0.11625} \ansWord{nothing}
\ansScore{0.037247} \ansWord{grass}
\ansScore{0.030609} \ansWord{ground}
\ansScore{0.023278} \ansWord{rain}


==> 388099_ans2.txt <==
\ansScore{0.37753} \ansWord{leaves}
\ansScore{0.36394} \ansWord{grass}
\ansScore{0.18127} \ansWord{frisbee}
\ansScore{0.11511} \ansWord{ground}
\ansScore{0.11398} \ansWord{umbrella}


==> 391446.txt <==
What season is this          

==> 391446_1_supp-8.txt <==
What season is it~? fall

==> 391446_2_supp-8.txt <==
What season is this~? summer

==> 391446_3_supp-8.txt <==
When are these flowers in season~? summer

==> 391446_4_supp-8.txt <==
What season is this~? summer

==> 391446_5_supp-8.txt <==
What season are these items meant to be used in~? summer

==> 391446_6_supp-8.txt <==
What season does this look like~? summer

==> 391446_ans0.txt <==
winter


==> 391446_ans1.txt <==
\ansScore{0.97114} \ansWord{winter}
\ansScore{0.92183} \ansWord{fall}
\ansScore{0.16769} \ansWord{spring}
\ansScore{0.021919} \ansWord{summer}
\ansScore{0.012829} \ansWord{snow}


==> 391446_ans2.txt <==
\ansScore{0.7913} \ansWord{winter}
\ansScore{0.19263} \ansWord{fall}
\ansScore{0.090993} \ansWord{summer}
\ansScore{0.049178} \ansWord{spring}
\ansScore{0.0020531} \ansWord{unknown}


==> 416906.txt <==
What color are umbrellas          

==> 416906_1_supp-1.txt <==
A group of people at a metal table with umbrellas.

==> 416906_1_supp-8.txt <==
What two colors are most of umbrellas~? green

==> 416906_2_supp-1.txt <==
People enjoying a meal with wine under white umbrellas.

==> 416906_2_supp-8.txt <==
What color are umbrellas~? yellow

==> 416906_3_supp-1.txt <==
Elderly women stand in a large room with colorful umbrellas.

==> 416906_3_supp-8.txt <==
What colors are people holding umbrellas wearing~? white

==> 416906_4_supp-1.txt <==
Crowd of adults holding red umbrellas in a march.

==> 416906_4_supp-8.txt <==
What color are umbrellas~? yellow

==> 416906_5_supp-1.txt <==
Adult and child holding umbrellas in a park.

==> 416906_5_supp-8.txt <==
What color are umbrellas~? yellow

==> 416906_6_supp-1.txt <==
Group of people walking with red umbrellas.

==> 416906_6_supp-8.txt <==
What color are umbrellas~? yellow

==> 416906_ans0.txt <==
green


==> 416906_ans1.txt <==
\ansScore{0.067365} \ansWord{white}
\ansScore{0.051339} \ansWord{purple}
\ansScore{0.051158} \ansWord{green}
\ansScore{0.048987} \ansWord{yellow}
\ansScore{0.041968} \ansWord{blue}


==> 416906_ans2.txt <==
\ansScore{0.32724} \ansWord{green}
\ansScore{0.23293} \ansWord{blue}
\ansScore{0.15609} \ansWord{black}
\ansScore{0.14281} \ansWord{orange}
\ansScore{0.077357} \ansWord{white}


==> 449104.txt <==
Which sport is this          

==> 449104_1_supp-8.txt <==
What sport is taking place~? tennis

==> 449104_2_supp-8.txt <==
What sport are they playing~? tennis

==> 449104_3_supp-8.txt <==
What sport is this~? tennis

==> 449104_4_supp-8.txt <==
What sport is this lady playing~? tennis

==> 449104_5_supp-8.txt <==
What sport is this~? tennis

==> 449104_6_supp-8.txt <==
What sport is this~? tennis

==> 449104_ans0.txt <==
tennis


==> 449104_ans1.txt <==
\ansScore{0.75226} \ansWord{soccer}
\ansScore{0.59633} \ansWord{tennis}
\ansScore{0.0069945} \ansWord{football}
\ansScore{0.0058248} \ansWord{frisbee}
\ansScore{0.0020657} \ansWord{polo}


==> 449104_ans2.txt <==
\ansScore{0.60992} \ansWord{tennis}
\ansScore{0.1056} \ansWord{soccer}
\ansScore{0.011707} \ansWord{frisbee}
\ansScore{0.0084434} \ansWord{polo}
\ansScore{0.0040046} \ansWord{football}


==> 471992.txt <==
Does this cake have healthy element        

==> 471992_1_supp-1.txt <==
Group of children standing at a table eating cake.

==> 471992_1_supp-8.txt <==
Are petals decorating cake edible~? no

==> 471992_2_supp-1.txt <==
Bride and groom cutting a wedding cake.

==> 471992_2_supp-8.txt <==
Is there candle on cake~? no

==> 471992_3_supp-1.txt <==
Table decorated with flowers, utensils, and a marriage cake.

==> 471992_3_supp-8.txt <==
Has this cake been cut yet~? no

==> 471992_4_supp-1.txt <==
Red cake with white frosting displayed with vase and sunflowers.

==> 471992_4_supp-8.txt <==
Is this child is birthday cake~? no

==> 471992_5_supp-1.txt <==
Large white multi layered cake sitting on a table.

==> 471992_5_supp-8.txt <==
Is this cake homemade~? no

==> 471992_6_supp-1.txt <==
Birthday cake sitting on a kitchen counter.

==> 471992_6_supp-8.txt <==
Is this healthy~? no

==> 471992_ans0.txt <==
no


==> 471992_ans1.txt <==
\ansScore{0.99845} \ansWord{yes}
\ansScore{0.048955} \ansWord{no}
\ansScore{0.00078891} \ansWord{n}
\ansScore{0.00074667} \ansWord{flowers}
\ansScore{0.00055719} \ansWord{don't know}


==> 471992_ans2.txt <==
\ansScore{0.23378} \ansWord{wedding}
\ansScore{0.058936} \ansWord{yes}
\ansScore{0.055964} \ansWord{no}
\ansScore{0.047555} \ansWord{fruit}
\ansScore{0.021487} \ansWord{none}


==> 493481.txt <==
What kind of kite is man flying       

==> 493481_1_supp-8.txt <==
What is flying in air~? kite

==> 493481_2_supp-8.txt <==
What is flying~? kite

==> 493481_3_supp-8.txt <==
What is flying~? kite

==> 493481_4_supp-8.txt <==
What pattern are kites flying in~? none

==> 493481_5_supp-8.txt <==
What is moving man~? kite

==> 493481_6_supp-8.txt <==
How is man staying in air~? wind

==> 493481_ans0.txt <==
white


==> 493481_ans1.txt <==
\ansScore{0.22308} \ansWord{sail}
\ansScore{0.19246} \ansWord{none}
\ansScore{0.076731} \ansWord{kite}
\ansScore{0.062874} \ansWord{white}
\ansScore{0.057992} \ansWord{wind}


==> 493481_ans2.txt <==
\ansScore{0.64368} \ansWord{kite}
\ansScore{0.18519} \ansWord{white}
\ansScore{0.069364} \ansWord{none}
\ansScore{0.035897} \ansWord{seagull}
\ansScore{0.032171} \ansWord{no}


==> 495829.txt <==
What kind of flower is white one       

==> 495829_1_supp-8.txt <==
What are species of flower represented in this photo~? rose

==> 495829_2_supp-8.txt <==
What kind of flower is shown~? rose

==> 495829_3_supp-8.txt <==
What is white plant called~? lily

==> 495829_4_supp-8.txt <==
What kind of plant is this~? lily

==> 495829_5_supp-8.txt <==
What is name of flower in vase~? rose

==> 495829_6_supp-8.txt <==
What type of flower is in vase~? lily

==> 495829_ans0.txt <==
lily


==> 495829_ans1.txt <==
\ansScore{0.56409} \ansWord{tulip}
\ansScore{0.37847} \ansWord{lily}
\ansScore{0.10863} \ansWord{tulips}
\ansScore{0.051693} \ansWord{lilies}
\ansScore{0.050426} \ansWord{rose}


==> 495829_ans2.txt <==
\ansScore{0.45437} \ansWord{lily}
\ansScore{0.34801} \ansWord{tulip}
\ansScore{0.11143} \ansWord{tulips}
\ansScore{0.06758} \ansWord{lilies}
\ansScore{0.058864} \ansWord{rose}


==> 497984.txt <==
What season might this be         

==> 497984_1_supp-8.txt <==
What season does it appear to be~? fall

==> 497984_2_supp-8.txt <==
What season might this be~? summer

==> 497984_3_supp-8.txt <==
What season is it~? spring

==> 497984_4_supp-8.txt <==
What season is it~? fall

==> 497984_5_supp-8.txt <==
What season is it~? fall

==> 497984_6_supp-8.txt <==
What season is this~? fall

==> 497984_ans0.txt <==
winter


==> 497984_ans1.txt <==
\ansScore{0.97632} \ansWord{winter}
\ansScore{0.93887} \ansWord{fall}
\ansScore{0.16857} \ansWord{spring}
\ansScore{0.060751} \ansWord{summer}
\ansScore{0.022175} \ansWord{snow}


==> 497984_ans2.txt <==
\ansScore{0.70122} \ansWord{winter}
\ansScore{0.3638} \ansWord{fall}
\ansScore{0.11521} \ansWord{summer}
\ansScore{0.092744} \ansWord{spring}
\ansScore{0.0042247} \ansWord{snow}


==> 526411.txt <==
Why do majority of people have on same color     

==> 526411_1_supp-1.txt <==
Couple of people standing with ski on snow.

==> 526411_1_supp-8.txt <==
Do these people like working their muscles hard~? no

==> 526411_2_supp-1.txt <==
Man stands with child wearing skis and people sitting.

==> 526411_2_supp-8.txt <==
Are these people snowboarding~? no

==> 526411_3_supp-1.txt <==
Group of people skiing down a snow covered slope.

==> 526411_3_supp-8.txt <==
Are these people happy~? yes

==> 526411_4_supp-1.txt <==
Group of people standing on skis.

==> 526411_4_supp-8.txt <==
Are these people dressed appropriately for their environment~? yes

==> 526411_5_supp-1.txt <==
Group of people on snow with skis.

==> 526411_5_supp-8.txt <==
Are these people going up slope~? no

==> 526411_6_supp-1.txt <==
Many people with ski on a mountain dressed for ski.

==> 526411_6_supp-8.txt <==
How many people are wearing proper gear~? 1

==> 526411_ans0.txt <==
blue


==> 526411_ans1.txt <==
\ansScore{0.088018} \ansWord{0}
\ansScore{0.071233} \ansWord{no}
\ansScore{0.037873} \ansWord{racing}
\ansScore{0.033287} \ansWord{1}
\ansScore{0.032691} \ansWord{yes}


==> 526411_ans2.txt <==
\ansScore{0.8486} \ansWord{skiing}
\ansScore{0.12887} \ansWord{blue}
\ansScore{0.06772} \ansWord{white}
\ansScore{0.062886} \ansWord{yellow}
\ansScore{0.055433} \ansWord{safety}


==> 562317.txt <==
Are bags hard or soft         

==> 562317_1_supp-1.txt <==
Truck furniture bags bed.

==> 562317_1_supp-8.txt <==
Does sand on beach look soft or coarse~? soft

==> 562317_2_supp-1.txt <==
Large plumbing fixture white van filled bags.

==> 562317_2_supp-8.txt <==
Is this ground hard or soft~? soft

==> 562317_3_supp-1.txt <==
Pink suitcase bags lie seat silver car.

==> 562317_3_supp-8.txt <==
How hard did woman hit ball~? soft

==> 562317_4_supp-1.txt <==
Bag luggage sitting hard wood floor.

==> 562317_4_supp-8.txt <==
Is it better to use soft or natural lighting in bathroom~? soft

==> 562317_5_supp-1.txt <==
Cart filled suitcases bags.

==> 562317_5_supp-8.txt <==
Is it better to use soft or natural lighting in bathroom~? soft

==> 562317_6_supp-1.txt <==
Bags backpack suitcase sitting floor.

==> 562317_6_supp-8.txt <==
Is chaise lounge in foreground more likely soft or firm~? soft

==> 562317_ans0.txt <==
hard


==> 562317_ans1.txt <==
\ansScore{0.14137} \ansWord{free}
\ansScore{0.10592} \ansWord{full}
\ansScore{0.0809} \ansWord{soft}
\ansScore{0.053141} \ansWord{laptops}
\ansScore{0.03522} \ansWord{open}


==> 562317_ans2.txt <==
\ansScore{0.1724} \ansWord{soft}
\ansScore{0.051523} \ansWord{clean}
\ansScore{0.036293} \ansWord{sunny}
\ansScore{0.021652} \ansWord{cold}
\ansScore{0.01657} \ansWord{warm}


==> 57166.txt <==
What is he wearing          

==> 57166_1_supp-1.txt <==
Teenager wearing glasses and a tie.

==> 57166_1_supp-8.txt <==
What style of hat is woman wearing~? fedora

==> 57166_2_supp-1.txt <==
Man wearing a shirt and a tie making a creepy face.

==> 57166_2_supp-8.txt <==
What kind of hat is boy wearing~? fedora

==> 57166_3_supp-1.txt <==
Man wearing a black hat and holding an umbrella.

==> 57166_3_supp-8.txt <==
What is man wearing over his shirt~? jacket

==> 57166_4_supp-1.txt <==
Man wearing a vest, a tie, and glasses.

==> 57166_4_supp-8.txt <==
What type of boots is man wearing~? cowboy

==> 57166_5_supp-1.txt <==
Bald man with mustache wearing a suit.

==> 57166_5_supp-8.txt <==
What type of hat is he wearing~? cowboy

==> 57166_6_supp-1.txt <==
Man standing in a bathroom wearing a shirt.

==> 57166_6_supp-8.txt <==
What is man wearing on his head~? hat

==> 57166_ans0.txt <==
suit


==> 57166_ans1.txt <==
\ansScore{0.47321} \ansWord{hat}
\ansScore{0.15012} \ansWord{fedora}
\ansScore{0.07} \ansWord{jacket}
\ansScore{0.022474} \ansWord{cowboy}
\ansScore{0.015242} \ansWord{coat}


==> 57166_ans2.txt <==
\ansScore{0.23634} \ansWord{tie}
\ansScore{0.083667} \ansWord{suit}
\ansScore{0.023029} \ansWord{hat}
\ansScore{0.022986} \ansWord{ties}
\ansScore{0.016717} \ansWord{clothes}


==> 588561.txt <==
What is strapped to his waist        

==> 588561_1_supp-8.txt <==
What is this man is feet strapped to~? snowboard

==> 588561_2_supp-8.txt <==
What is tied around their waist~? coat

==> 588561_3_supp-8.txt <==
What does child have around its waist~? belt

==> 588561_4_supp-8.txt <==
What is person wearing around his waist~? belt

==> 588561_5_supp-8.txt <==
What does child have around its waist~? belt

==> 588561_6_supp-8.txt <==
What is tied around woman is waist~? coat

==> 588561_ans0.txt <==
backpack


==> 588561_ans1.txt <==
\ansScore{0.079049} \ansWord{leash}
\ansScore{0.069891} \ansWord{snowboard}
\ansScore{0.060515} \ansWord{boots}
\ansScore{0.059889} \ansWord{coat}
\ansScore{0.056074} \ansWord{belt}


==> 588561_ans2.txt <==
\ansScore{0.70647} \ansWord{jacket}
\ansScore{0.625} \ansWord{coat}
\ansScore{0.28697} \ansWord{sweater}
\ansScore{0.11254} \ansWord{backpack}
\ansScore{0.1093} \ansWord{dog}


==> 594681.txt <==
What is teddy bear made of        

==> 594681_1_supp-1.txt <==
Yellow brown teddy bear sitting wooden chair.

==> 594681_1_supp-8.txt <==
What is bear standing on~? concrete

==> 594681_2_supp-1.txt <==
Teddy bear starbucks uniform sitting computer monitor.

==> 594681_2_supp-8.txt <==
What is bear made out of~? concrete

==> 594681_3_supp-1.txt <==
Child smiling hold teddy bear.

==> 594681_3_supp-8.txt <==
What material is bear made of~? cloth

==> 594681_4_supp-1.txt <==
Teddy bear pictures bear places people.

==> 594681_4_supp-8.txt <==
What is on bear is face~? fur

==> 594681_5_supp-1.txt <==
Man holding very large teddy bears.

==> 594681_5_supp-8.txt <==
What is behind bear~? concrete

==> 594681_6_supp-1.txt <==
Man sitting holiday themed teddy bear.

==> 594681_6_supp-8.txt <==
What material is polar bear walking on~? concrete

==> 594681_ans0.txt <==
fur


==> 594681_ans1.txt <==
\ansScore{0.12204} \ansWord{fur}
\ansScore{0.092704} \ansWord{fabric}
\ansScore{0.079964} \ansWord{cloth}
\ansScore{0.019283} \ansWord{paper}
\ansScore{0.018217} \ansWord{concrete}


==> 594681_ans2.txt <==
\ansScore{0.72194} \ansWord{cotton}
\ansScore{0.085734} \ansWord{teddy bear}
\ansScore{0.084762} \ansWord{fabric}
\ansScore{0.080509} \ansWord{fur}
\ansScore{0.078338} \ansWord{none}


==> 59920.txt <==
Will that fence contain this animal        

==> 59920_1_supp-8.txt <==
Is there more than one animal shown~? no

==> 59920_2_supp-8.txt <==
Does this animal appear to live in zoo~? yes

==> 59920_3_supp-8.txt <==
Is animal alive~? yes

==> 59920_4_supp-8.txt <==
Is fence as high as animal when it is standing up~? no

==> 59920_5_supp-8.txt <==
Is person scared of animal~? yes

==> 59920_6_supp-8.txt <==
Is this wild animal~? no

==> 59920_ans0.txt <==
yes


==> 59920_ans1.txt <==
\ansScore{0.91985} \ansWord{yes}
\ansScore{0.42429} \ansWord{no}
\ansScore{0.00063041} \ansWord{unknown}
\ansScore{0.00031417} \ansWord{2}
\ansScore{0.00029154} \ansWord{none}


==> 59920_ans2.txt <==
\ansScore{0.61948} \ansWord{elephant}
\ansScore{0.18736} \ansWord{yes}
\ansScore{0.066705} \ansWord{no}
\ansScore{0.043856} \ansWord{elephants}
\ansScore{0.027206} \ansWord{trunk}


==> 638812.txt <==
What sport is being played         

==> 638812_1_supp-1.txt <==
Baseball game played city park.

==> 638812_1_supp-8.txt <==
What sport are these kids getting ready to play~? baseball

==> 638812_2_supp-1.txt <==
Crowd watching baseball game played.

==> 638812_2_supp-8.txt <==
What sport are people playing~? baseball

==> 638812_3_supp-1.txt <==
Man baseball bat plays fast sport.

==> 638812_3_supp-8.txt <==
What sport are they playing~? baseball

==> 638812_4_supp-1.txt <==
Professional baseball played stadium.

==> 638812_4_supp-8.txt <==
What sport are these guys playing~? baseball

==> 638812_5_supp-1.txt <==
Baseball game played crowd watching.

==> 638812_5_supp-8.txt <==
What sport are they playing~? baseball

==> 638812_6_supp-1.txt <==
Man helping athlete sport field.

==> 638812_6_supp-8.txt <==
What sport are they playing~? baseball

==> 638812_ans0.txt <==
baseball


==> 638812_ans1.txt <==
\ansScore{0.95552} \ansWord{baseball}
\ansScore{0.0051558} \ansWord{softball}
\ansScore{0.0041039} \ansWord{yes}
\ansScore{0.0035986} \ansWord{playing baseball}
\ansScore{0.0021869} \ansWord{baseball bat}


==> 638812_ans2.txt <==
\ansScore{0.99809} \ansWord{baseball}
\ansScore{0.014214} \ansWord{baseball field}
\ansScore{0.010523} \ansWord{softball}
\ansScore{0.0052581} \ansWord{soccer}
\ansScore{0.0016451} \ansWord{tennis}


==> 648146.txt <==
What is this man doing         

==> 648146_1_supp-1.txt <==
Man small boat fishing calm water tree

==> 648146_1_supp-8.txt <==
What sport is man doing ~? fishing

==> 648146_2_supp-1.txt <==
Man red hat carrying surf board

==> 648146_2_supp-8.txt <==
What is hanging behind man ~? painting

==> 648146_3_supp-1.txt <==
Man standing inside small boat

==> 648146_3_supp-8.txt <==
What is man doing ~? painting

==> 648146_4_supp-1.txt <==
Man sitting beach surfboard

==> 648146_4_supp-8.txt <==
What is man doing ~? standing

==> 648146_5_supp-1.txt <==
Man posing birds beach

==> 648146_5_supp-8.txt <==
What is man doing ~? standing

==> 648146_6_supp-1.txt <==
Man wet suit edge water

==> 648146_6_supp-8.txt <==
What is this man doing ~? walking

==> 648146_ans0.txt <==
painting


==> 648146_ans1.txt <==
\ansScore{0.29459} \ansWord{fishing}
\ansScore{0.10997} \ansWord{standing}
\ansScore{0.099311} \ansWord{boating}
\ansScore{0.04723} \ansWord{walking}
\ansScore{0.039794} \ansWord{painting}


==> 648146_ans2.txt <==
\ansScore{0.34683} \ansWord{standing}
\ansScore{0.072399} \ansWord{fishing}
\ansScore{0.040992} \ansWord{surfing}
\ansScore{0.040606} \ansWord{walking}
\ansScore{0.039111} \ansWord{boating}


==> 71622.txt <==
Is this breakfast or dinner         

==> 71622_1_supp-1.txt <==
Dinner table with glasses of wine and plates of cheese and crackers.

==> 71622_1_supp-8.txt <==
Is this breakfast item~? no

==> 71622_2_supp-1.txt <==
Omelet, toast and fruit for breakfast sitting on a table.

==> 71622_2_supp-8.txt <==
Is this breakfast meal~? no

==> 71622_3_supp-1.txt <==
Restaurant table lined for breakfast with plates of food.

==> 71622_3_supp-8.txt <==
Is this meal more likely to be breakfast lunch or dinner~? lunch

==> 71622_4_supp-1.txt <==
Food on dinner table in a plate.

==> 71622_4_supp-8.txt <==
Would you have this for breakfast or lunch~? breakfast

==> 71622_5_supp-1.txt <==
Breakfast plate with egg on toast and greens.

==> 71622_5_supp-8.txt <==
Did these people just breakfast lunch or dinner~? dinner

==> 71622_6_supp-1.txt <==
Table set for breakfast with ham, hashbrowns, croissants and eggs.

==> 71622_6_supp-8.txt <==
Would you serve this for breakfast or dinner~? dinner

==> 71622_ans0.txt <==
dinner


==> 71622_ans1.txt <==
\ansScore{0.88928} \ansWord{dinner}
\ansScore{0.81138} \ansWord{breakfast}
\ansScore{0.78911} \ansWord{dessert}
\ansScore{0.30364} \ansWord{lunch}
\ansScore{0.12473} \ansWord{no}


==> 71622_ans2.txt <==
\ansScore{0.63274} \ansWord{dessert}
\ansScore{0.28637} \ansWord{cake}
\ansScore{0.1926} \ansWord{desert}
\ansScore{0.017319} \ansWord{yes}
\ansScore{0.015986} \ansWord{lunch}


==> 84532.txt <==
What color is comforter          

==> 84532_1_supp-1.txt <==
Large bed covered with a comforter in a bedroom.

==> 84532_1_supp-8.txt <==
What color is comforter~? white

==> 84532_2_supp-1.txt <==
Bedroom shot size bed, white comforter and a lamp.

==> 84532_2_supp-8.txt <==
What color is comforter on bed~? brown

==> 84532_3_supp-1.txt <==
Bed with a white comforter.

==> 84532_3_supp-8.txt <==
What color is comforter on bed~? white

==> 84532_4_supp-1.txt <==
Bed with comforter turned down.

==> 84532_4_supp-8.txt <==
What color is comforter~? black

==> 84532_5_supp-1.txt <==
Bed with a white pillow, a white comforter and accessories.

==> 84532_5_supp-8.txt <==
What is primary color of bed is comforter~? white

==> 84532_6_supp-1.txt <==
Bed with comforter turned down and a night table lamp.

==> 84532_6_supp-8.txt <==
What color is comforter~? white

==> 84532_ans0.txt <==
white


==> 84532_ans1.txt <==
\ansScore{0.72881} \ansWord{gray}
\ansScore{0.62413} \ansWord{brown}
\ansScore{0.54336} \ansWord{black}
\ansScore{0.27473} \ansWord{white}
\ansScore{0.038883} \ansWord{green}


==> 84532_ans2.txt <==
\ansScore{0.61739} \ansWord{white}
\ansScore{0.34734} \ansWord{black}
\ansScore{0.30731} \ansWord{gray}
\ansScore{0.2648} \ansWord{brown}
\ansScore{0.10823} \ansWord{blue}

